DeFT: A Deadlock-Free and Fault-Tolerant Routing Algorithm for 2.5D Chiplet Networks

By interconnecting smaller chiplets through an interposer, 2.5D integration offers a cost-effective and high-yield solution to implement large-scale modular systems. Nevertheless, the underlying network is prone to deadlock, despite deadlock-free chiplets, and to different faults on the vertical links used for connecting the chiplets to the interposer. Unfortunately, existing fault-tolerant routing techniques proposed for 2D and 3D on-chip networks cannot be applied to chiplet networks. To address these problems, this paper presents the first deadlock-free and fault-tolerant routing algorithm, called DeFT, for 2.5D integrated chiplet systems. DeFT improves the redundancy in vertical-link selection to tolerate faults in vertical links while considering network congestion. Moreover, DeFT can tolerate different vertical-link-fault scenarios while accounting for vertical-link utilization. Compared to the state-of-the-art routing algorithms in 2.5D chiplet systems, our simulation results show that DeFT improves network reachability by up to 75% with a fault rate of up to 25% and reduces the network latency by up to 40% for multi-application execution scenarios with less than 2% area overhead.

==> recycle.txt <==

%Routing process in modular system is done using some steps: 1) routing on source chiplet 2) routing vertically to interposer 3) routing on interposer 4) routing vertically to destination chiplet and 5) routing to destination node.


\begin{algorithm}
\caption{Routing algorithm of chiplet system  }\label{Algorithm_Routing}
\begin{algorithmic}
\IF{Packet is in destination chip (chiplet or interposer)}
\STATE Use conventional 2D routing (XY routing) to destination
\ELSIF{Packet is in interposer}
\IF{Up VL is not selected}
\STATE Select Up VL and save it in packet
\ENDIF
\IF{Packet is in Up VL Router}
\STATE Go Up
\ELSE
\STATE Use conventional 2D routing to UP VL
\ENDIF
\ELSIF{Packet is in source chiplet}
\IF{Down VL is not selected}
\STATE Select Down VL and save it in packet
\ENDIF
\IF{Packet is in Down VL Router}
\STATE Go Down
\ELSE
\STATE Use conventional 2D routing to Down VL
\ENDIF
\ENDIF
\end{algorithmic}
\end{algorithm}



\begin{theorem}
\label{theorem5}
There is no cyclic dependency in VN.0.
\end{theorem}
\begin{proof}
Based on Rule 2, routing from vertical ports to horizontal ports is avoided. Therefore, no cycle can happen between chips. Alos, based on our assumption there is no cycle in each chiplet locally.   
\end{proof}

\begin{theorem}
\label{theorem6}
There is no cyclic dependency in VN.1.
\end{theorem}
\begin{proof}
Similar to the proof theorem.\ref{theorem5}, there is no cycle, globally, as Rule 3 avoids routing from  horizontal ports to vertical ports.  
\end{proof}

\begin{theorem}
\label{theorem7}
There is no cyclic dependency between VN.o and VN.1.
\end{theorem}
\begin{proof}
Based on Rule 1, routing from VN.1 to VN.0 is forbidden; therefore, no cycle between the two VNs can happen. 
\end{proof}

\begin{theorem}
\label{theorem8}
DeFT is deadlock free in any chiplet system, when each chip locally is deadlock-free.
\end{theorem}
\begin{proof}
Based on theorem.\ref{theorem5} and theorem.\ref{theorem6} there is no cycle in each VN and based on theorem.\ref{theorem7} there is no cycle between the VNs. 
\end{proof}




3D NoC routing algorithms cannot guarantee deadlock freedom in 2.5D Networks. Deadlock freedom in 3D NoCs is less complex. For instance, in dimension order routing after passing intra-layer routing, packet is send to the destination layer. As there is no need to do another intra-layer routing in destination layer, deadlock freedom is guaranteed employing dimension order routing. However, 2.5D networks cannot achieve deadlock freedom using conventional 3D NoC routing algorithms because 1) some routers are not directly connected to other chips, 2) chiplet and interposer size might be different, which make the topology less regular than 3D NoCs, and 3) in 3D topology packet goes from one direction to another vertically (up$\rightarrow$down or down$\rightarrow$up), while in a 2.5D network packets go down and then up (down$\rightarrow$up$\rightarrow$down). Therefore, packets require three intra-layer routing: in source chiplet, interposer and destination chiplet. We also investigated the possibility of employing partially connected 3D NoC routing algorithms \cite{dubois2011elevator, salamat2016resilient, taheri2019addressing} and we concluded that none of them can be applied in 2.5D topology.



Modular Turn Restriction (MTR) \cite{yin2018modular} routing is proposed to guarantee deadlock freedom in multi-chip systems. Basically, MTR employs turn restriction concept in which some inter-chip turns, on boundary routers, is avoided to break cyclic dependency of deadlock. As an example in Fig.~\ref{Bseline}, avoiding the turn left to down in chiplet 2 (shown in purple) can break the cyclic dependency in this example. There are three main concerns when using turn restriction for deadlock freedom. \textbf{First}, Channel Dependency Graph (CDG) analysis for a large-scale network concerning channel utilization and reachability imposes a high complexity and limitation for designer. However, MTR solves this challenge proposing a simple way to find deadlock free turns. To do that, from each chiplet perspective, the whole network is abstracted as a node and CDG analysis is employed to find inter-chip deadlock-free turns while traffic distribution is optimized through a heuristic search. However, the heuristic search cannot guarantee a highly balanced traffic distribution because the restricted turns limit VL selection, especially for large-scale networks. \textbf{Second}, interposer router design is dependent on the design of chiplets because each interposer router is required to know whether a packet can reach destination through a VL concerning the restricted turns. This imposes constraint on the SoC designers since the design is not modular from interposer design prospective. \textbf{Third}, MTR routing imposes a limitation on VL selection, which reduces not only traffic distribution but also system reliability.


% •	RC routing and its drawbacks (main: vertical selection adaptation)
Remote control (RC) routing algorithm \cite{majumder2020remote} breaks inter-chip cyclic dependency employing an extra buffer (RC-buffer) on boundary routers to store the whole packet. RC-buffer is shared between the routers which utilize the boundary router for inter-chip communication. In source router, a packet requests RC-buffer, if the RC-buffer is not reserved the packet will be permitted to be injected in the network, and once the packet leaves and frees up the RC-buffer slots, it can be reserved for another packet. This policy can break inter-chip deadlock and solve the first and second concerns of MTR routing. However, it suffers from some new drawbacks. \textbf{First}, the algorithm require extra hardware: 1) it needs an extra buffer i.e. RC-buffer, where the buffer size should not be smaller than the maximum packet size and 2) it requires a permission network as the RC-buffer is shared among several routers. \textbf{Second}, packets should wait in source processing element for the assigned RC-buffer, which imposes latency overhead. \textbf{Third}, like the MTR routing, RC routing limits VL selection, which restricts the routing to re-select VLs in tolerating faults. One of our main contributions is to address adaptation in VL selection for fault tolerant purpose, which is ignored in both routing algorithms. 




%In \cite{yin2018modular}, a modular-turn restriction (MTR) routing algorithm was proposed where the routing on each chiplet is designed separately by avoiding some turns from the chiplet to the interposer and vice versa. However, interposer is supposed to be informed of the restricted turns of chiplets. This violates a key attribute in 2.5D systems to enable the design of each chiplet and interposer independently without the knowledge of the whole design. \cite{majumder2020remote}. To this end, in Remote Control (RC) routing algorithm \cite{majumder2020remote}, deadlock freedom of chiplet systems is guaranteed by reserving an extra buffer on the chiplet routers connected to interposer, a.k.a. boundary routers. Both routing algorithms limit vertical link (VL) selection, which deteriorates network reliability and traffic distribution.



% •	Interposer and packaging faults in 2.5D
% •	Challenge of Load distribution on VLs
%Second, tolerating link and router faults require path redundancy supported by routing algorithm which makes the deadlock-freedom and load-distribution concerns more complex. Both MTR and RC routing algorithms offer a low adaptation in VL selection and, as a result, suffer from low reliability. Moreover, VL selection plays a vital role in traffic distribution, which is not addressed in the state-of-the-art.   



Both MTR and RC routing algorithms compare their techniques with VN-separation-based routing algorithms. For example, MTR \cite{yin2018modular} is compared to and outperforms a four-VC-based routing algorithm suggested in \cite{ebrahimi2017ebda}, which is hardware inefficient. Similarly, RC algorithm \cite{majumder2020remote} includes an inefficient VN-separation approach for comparison where one VC of interposer is utilized inefficiently and intra-chiplet packets are unfairly assigned to VCs. As we will discuss, DeFT employs two VCs with a negligible hardware overhead to realize utilization-aware deadlock freedom. Moreover, DeFT offers VN separation for deadlock freedom with a high and fair utilization of VCs to improve hardware efficiency and traffic distribution.




\begin{figure*}[th]
  \centering
  \subfigure[Uniform]{
\includegraphics[width=.245\textwidth]{Figs/UniformDelay.pdf}\label{uniform}
}%
\hspace{-1.1em}
\subfigure[Localized]{
\includegraphics[width=.245\textwidth]{Figs/LocalizedDelay.pdf}\label{localized}
}%
\hspace{-1.1em}
\subfigure[Hotspot]{
\includegraphics[width=.25\textwidth]{Figs/HsDelay.pdf}\label{hotspot}
}%
\hspace{-0.6em}
\subfigure[VC utilization]{
\includegraphics[width=.24\textwidth]{Figs/VCUtlization.pdf}\label{VCUtlization}
}% 
\vspace{-0.05in}
  \caption{The average latency comparison among \textit{DeFT}, MTR, and RC routing algorithms when applied to the network shown in Fig. 1 and under (a) Uniform, (b) Localized, and (c) Hotspot synthetic traffic patterns. (d) VC utilization in \textit{DeFT} under synthetic traffic.}\label{synthetic_latency}
 \vspace{-0.25in}
\end{figure*}



Interposer and chiplet faults, which effect intra-chiplet/interposer routing, can be addressed by conventional fault tolerant approaches \cite{ebrahimi2013fault}. On the other hand, to tolerate VL faults, effecting inter-chiplet routing, the routing algorithm should support VL selection adaptation and modular routing simultaneously, which is not addressed in the state-of-the-art \cite{yin2018modular, majumder2020remote}. To this end, DeFT presents a fault tolerant VL selection while supporting the capability of modular routing.  



\begin{figure*}[th]
  \centering
  \subfigure[Uniform]{
\includegraphics[width=.24\textwidth]{Figs/UniformDelay.pdf}\label{uniform}
}%
\hspace{-1.1em}
\subfigure[Localized]{
\includegraphics[width=.24\textwidth]{Figs/LocalizedDelay.pdf}\label{localized}
}%
\hspace{-1.1em}
\subfigure[Hotspot]{
\includegraphics[width=.245\textwidth]{Figs/HsDelay.pdf}\label{hotspot}
}%
\hspace{-1.1em}
\subfigure[Uniform - 6 Chiplets]{
\includegraphics[width=.24\textwidth]{Figs/UniformDelay6Chip.pdf}\label{uniform-6Chips}
}% 
\vspace{-0.1in}
  \caption{The average latency comparison among \textit{DeFT}, MTR, and RC routing algorithms when applied to the network shown in Fig. 1 and under (a) Uniform, (b) Localized, and (c) Hotspot synthetic traffic patterns. (d) Uniform - 6 Chiplets}\label{synthetic_latency}
 \vspace{-0.2in}
\end{figure*}
